Electronic excitation spectra of cerium oxides: from ab initio dielectric response functions to Monte Carlo charge transport simulations

Nanomaterials made of the cerium oxides CeO$_2$ and Ce$_2$O$_3$ have a broad range of applications, from catalysts in automotive, industrial or energy operations to promising materials to enhance hadrontherapy effectiveness in oncological treatments. To elucidate the physico-chemical mechanisms involved in these processes, it is of paramount importance to know the electronic excitation spectra of these oxides, which are obtained here through high-accuracy linear-response time-dependent density functional theory calculations. In particular, the macroscopic dielectric response functions $\bar\epsilon$ of both bulk CeO$_2$ and Ce$_2$O$_3$ are derived, which compare remarkably well with the available experimental data. These results stress the importance of appropriately accounting for local field effects to model the dielectric function of metal oxides. Furthermore, we reckon the materials energy loss functions $\mbox{Im} (-1/\bar{\epsilon})$, including the accurate evaluation of the momentum transfer dispersion from first-principles. In this respect, by using a Mermin-type parametrization we are able to model the contribution of different electronic excitations to the dielectric loss function. Finally, from the knowledge of the electron inelastic mean free path, together with the elastic mean free path provided by the relativistic Mott theory, we carry out statistical Monte Carlo (MC) charge transport simulations to reproduce the major features of the reported experimental reflection electron energy loss (REEL) spectra of cerium oxides. The good agreement with REEL experimental data strongly supports our approach based on MC modelling informed by ab initio calculated electronic excitation spectra in a broad range of momentum and energy transfers.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


